SeqAug: Sequential Feature Resampling as a modality agnostic augmentation method

Data augmentation is a prevalent technique for improving performance in various machine learning applications. We propose SeqAug, a modality-agnostic augmentation method that is tailored towards sequences of extracted features. The core idea of SeqAug is to augment the sequence by resampling from the underlying feature distribution. Resampling is performed by randomly selecting feature dimensions and permuting them along the temporal axis. Experiments on CMU-MOSEI verify that SeqAug is modality agnostic; it can be successfully applied to a single modality or multiple modalities. We further verify its compatibility with both recurrent and transformer architectures, and also demonstrate comparable to state-of-the-art results.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to INTERSPEECH 2023.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template provides many useful features.

Files included:

LaTeX
-----

INTERSPEECH2023.cls - defines the INTERSPEECH2023 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided. Authors must refer to the above PDFs for full instructions and manuscript specifications.

template_msword_for_review.docx - a template for double-blind review, with author names & affiliations redacted

template_msword_camera_ready.docx - a template for publication, with author names & affiliations revealed

==> mmaug_1.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,318); %set diagram left start at 0, and has height of 318

%Shape: Square [id:dp17928653550405182] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 217; green, 249; blue, 194 }  ,fill opacity=1 ] (18,14) -- (68,14) -- (68,64) -- (18,64) -- cycle ;
%Shape: Square [id:dp037350766447413086] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 217; green, 249; blue, 194 }  ,fill opacity=1 ] (18,64) -- (68,64) -- (68,114) -- (18,114) -- cycle ;
%Shape: Square [id:dp41164950143803214] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 245; blue, 159 }  ,fill opacity=1 ] (18,114) -- (68,114) -- (68,164) -- (18,164) -- cycle ;
%Shape: Square [id:dp6253590290320585] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 217; green, 249; blue, 194 }  ,fill opacity=1 ] (18,164) -- (68,164) -- (68,214) -- (18,214) -- cycle ;
%Shape: Square [id:dp9391660956226813] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 217; green, 249; blue, 194 }  ,fill opacity=1 ] (18,214) -- (68,214) -- (68,264) -- (18,264) -- cycle ;
%Shape: Square [id:dp5621607677269329] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (130,14) -- (180,14) -- (180,64) -- (130,64) -- cycle ;
%Shape: Square [id:dp8255904279969282] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (130,64) -- (180,64) -- (180,114) -- (130,114) -- cycle ;
%Shape: Square [id:dp852168384284107] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (130,114) -- (180,114) -- (180,164) -- (130,164) -- cycle ;
%Shape: Square [id:dp08527482890854743] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (130,164) -- (180,164) -- (180,214) -- (130,214) -- cycle ;
%Shape: Square [id:dp6402681377291803] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (130,214) -- (180,214) -- (180,264) -- (130,264) -- cycle ;
%Shape: Square [id:dp2680390581931773] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 192; green, 222; blue, 217 }  ,fill opacity=1 ] (241,14) -- (291,14) -- (291,64) -- (241,64) -- cycle ;
%Shape: Square [id:dp1464402602634176] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 192; green, 222; blue, 217 }  ,fill opacity=1 ] (241,64) -- (291,64) -- (291,114) -- (241,114) -- cycle ;
%Shape: Square [id:dp8528628212244962] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 192; green, 222; blue, 217 }  ,fill opacity=1 ] (241,164) -- (291,164) -- (291,214) -- (241,214) -- cycle ;
%Shape: Square [id:dp3450625686572817] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 192; green, 222; blue, 217 }  ,fill opacity=1 ] (241,214) -- (291,214) -- (291,264) -- (241,264) -- cycle ;
%Shape: Square [id:dp14599474117240607] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 182; green, 213; blue, 225 }  ,fill opacity=1 ] (353,14) -- (403,14) -- (403,64) -- (353,64) -- cycle ;
%Shape: Square [id:dp6609915291181729] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 182; green, 213; blue, 225 }  ,fill opacity=1 ] (353,64) -- (403,64) -- (403,114) -- (353,114) -- cycle ;
%Shape: Square [id:dp7738513639247935] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 182; green, 213; blue, 225 }  ,fill opacity=1 ] (353,164) -- (403,164) -- (403,214) -- (353,214) -- cycle ;
%Shape: Square [id:dp47000782908836447] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 182; green, 213; blue, 225 }  ,fill opacity=1 ] (353,214) -- (403,214) -- (403,264) -- (353,264) -- cycle ;
%Shape: Square [id:dp5797669995210275] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 168; green, 201; blue, 234 }  ,fill opacity=1 ] (465,14) -- (515,14) -- (515,64) -- (465,64) -- cycle ;
%Shape: Square [id:dp3875358062335308] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 168; green, 201; blue, 234 }  ,fill opacity=1 ] (465,64) -- (515,64) -- (515,114) -- (465,114) -- cycle ;
%Shape: Square [id:dp5168043402463747] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 168; green, 201; blue, 234 }  ,fill opacity=1 ] (465,164) -- (515,164) -- (515,214) -- (465,214) -- cycle ;
%Shape: Square [id:dp961366244033558] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 168; green, 201; blue, 234 }  ,fill opacity=1 ] (465,214) -- (515,214) -- (515,264) -- (465,264) -- cycle ;
%Shape: Square [id:dp6528057853268874] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 132; green, 178; blue, 254 }  ,fill opacity=1 ] (577,14) -- (627,14) -- (627,64) -- (577,64) -- cycle ;
%Shape: Square [id:dp6702769969510016] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 132; green, 178; blue, 254 }  ,fill opacity=1 ] (577,64) -- (627,64) -- (627,114) -- (577,114) -- cycle ;
%Shape: Square [id:dp13949964613761723] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 132; green, 178; blue, 254 }  ,fill opacity=1 ] (577,164) -- (627,164) -- (627,214) -- (577,214) -- cycle ;
%Shape: Square [id:dp7510500788496999] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 132; green, 178; blue, 254 }  ,fill opacity=1 ] (577,214) -- (627,214) -- (627,264) -- (577,264) -- cycle ;
%Straight Lines [id:da38870258607467356] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.5]    (27,313) -- (617,312.01) ;
\draw [shift={(620,312)}, rotate = 179.9] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28)   ;
%Shape: Square [id:dp11142890757420876] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 245; blue, 159 }  ,fill opacity=1 ] (130,114) -- (180,114) -- (180,164) -- (130,164) -- cycle ;
%Shape: Square [id:dp24295392812356909] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (241,114) -- (291,114) -- (291,164) -- (241,164) -- cycle ;
%Shape: Square [id:dp4989754179987138] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 245; blue, 159 }  ,fill opacity=1 ] (241,114) -- (291,114) -- (291,164) -- (241,164) -- cycle ;
%Shape: Square [id:dp6990293744321658] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 245; blue, 159 }  ,fill opacity=1 ] (353,114) -- (403,114) -- (403,164) -- (353,164) -- cycle ;
%Shape: Square [id:dp43170300537977035] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (465,114) -- (515,114) -- (515,164) -- (465,164) -- cycle ;
%Shape: Square [id:dp12752652020297361] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 245; blue, 159 }  ,fill opacity=1 ] (465,114) -- (515,114) -- (515,164) -- (465,164) -- cycle ;
%Shape: Square [id:dp32739652597570257] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 203; green, 233; blue, 208 }  ,fill opacity=1 ] (577,114) -- (627,114) -- (627,164) -- (577,164) -- cycle ;
%Shape: Square [id:dp03414386314453988] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 255; green, 245; blue, 159 }  ,fill opacity=1 ] (577,114) -- (627,114) -- (627,164) -- (577,164) -- cycle ;

% Text Node
\draw (261,274.4) node [anchor=north west][inner sep=0.75pt]  [font=\huge,color={rgb, 255:red, 0; green, 0; blue, 0 }  ,opacity=1 ]  {$\mathbf{Time\ axis}$};
% Text Node
\draw (30,125) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{pcr}\selectfont \textbf{{\Huge 0}}}};
% Text Node
\draw (143,125) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{pcr}\selectfont \textbf{{\Huge 1}}}};
% Text Node
\draw (254,125) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{pcr}\selectfont \textbf{{\Huge 2}}}};
% Text Node
\draw (365,125) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{pcr}\selectfont \textbf{{\Huge 3}}}};
% Text Node
\draw (478,125) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{pcr}\selectfont \textbf{{\Huge 4}}}};
% Text Node
\draw (590,125) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{pcr}\selectfont \textbf{{\Huge 5}}}};

\end{tikzpicture}

==> p_feat.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,401); %set diagram left start at 0, and has height of 401

%Shape: Rectangle [id:dp9576673491448564] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 204; green, 235; blue, 197 }  ,fill opacity=1 ] (31,96) -- (65,96) -- (65,132.2) -- (31,132.2) -- cycle ;
%Shape: Rectangle [id:dp3010135664149256] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 217; green, 249; blue, 194 }  ,fill opacity=1 ] (31,132.2) -- (65,132.2) -- (65,168.4) -- (31,168.4) -- cycle ;
%Shape: Rectangle [id:dp9880090080130437] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 8; green, 88; blue, 158 }  ,fill opacity=1 ] (31,168.4) -- (65,168.4) -- (65,204.6) -- (31,204.6) -- cycle ;
%Shape: Rectangle [id:dp6264779649238077] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 78; green, 179; blue, 211 }  ,fill opacity=1 ] (31,204.6) -- (65,204.6) -- (65,240.8) -- (31,240.8) -- cycle ;
%Shape: Rectangle [id:dp790588806810532] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 217; green, 249; blue, 194 }  ,fill opacity=1 ] (31,240.8) -- (65,240.8) -- (65,277) -- (31,277) -- cycle ;
%Shape: Rectangle [id:dp25438199895121016] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 204; green, 235; blue, 197 }  ,fill opacity=1 ] (31,132.2) -- (65,132.2) -- (65,168.4) -- (31,168.4) -- cycle ;
%Shape: Rectangle [id:dp3000245538147983] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 43; green, 140; blue, 190 }  ,fill opacity=1 ] (31,96) -- (65,96) -- (65,132.2) -- (31,132.2) -- cycle ;
%Shape: Rectangle [id:dp6003515462846951] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 123; green, 204; blue, 196 }  ,fill opacity=1 ] (31,240.8) -- (65,240.8) -- (65,277) -- (31,277) -- cycle ;
%Shape: Rectangle [id:dp11565227692923963] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (77,96) -- (111,96) -- (111,132.2) -- (77,132.2) -- cycle ;
%Shape: Rectangle [id:dp4851725692541169] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (77,132.2) -- (111,132.2) -- (111,168.4) -- (77,168.4) -- cycle ;
%Shape: Rectangle [id:dp5456589358497783] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 78; green, 179; blue, 211 }  ,fill opacity=1 ] (77,168.4) -- (111,168.4) -- (111,204.6) -- (77,204.6) -- cycle ;
%Shape: Rectangle [id:dp9089888479630654] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 123; green, 204; blue, 196 }  ,fill opacity=1 ] (77,204.6) -- (111,204.6) -- (111,240.8) -- (77,240.8) -- cycle ;
%Shape: Rectangle [id:dp5044240812475036] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (77,240.8) -- (111,240.8) -- (111,277) -- (77,277) -- cycle ;
%Shape: Rectangle [id:dp7933462422990396] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (77,132.2) -- (111,132.2) -- (111,168.4) -- (77,168.4) -- cycle ;
%Shape: Rectangle [id:dp3035086428495335] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (77,96) -- (111,96) -- (111,132.2) -- (77,132.2) -- cycle ;
%Shape: Rectangle [id:dp07254822003736994] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (77,240.8) -- (111,240.8) -- (111,277) -- (77,277) -- cycle ;
%Shape: Rectangle [id:dp7022776555571024] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 123; green, 204; blue, 196 }  ,fill opacity=1 ] (77,132.2) -- (111,132.2) -- (111,168.4) -- (77,168.4) -- cycle ;
%Shape: Rectangle [id:dp4019551647032287] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 78; green, 179; blue, 211 }  ,fill opacity=1 ] (77,240.8) -- (111,240.8) -- (111,277) -- (77,277) -- cycle ;
%Shape: Rectangle [id:dp49562431844666] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (198,98) -- (232,98) -- (232,134.2) -- (198,134.2) -- cycle ;
%Shape: Rectangle [id:dp8943511227189056] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (198,134.2) -- (232,134.2) -- (232,170.4) -- (198,170.4) -- cycle ;
%Shape: Rectangle [id:dp93227904510529] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (198,170.4) -- (232,170.4) -- (232,206.6) -- (198,206.6) -- cycle ;
%Shape: Rectangle [id:dp2951196738596631] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 8; green, 88; blue, 158 }  ,fill opacity=1 ] (198,206.6) -- (232,206.6) -- (232,242.8) -- (198,242.8) -- cycle ;
%Shape: Rectangle [id:dp6471874716433412] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (198,242.8) -- (232,242.8) -- (232,279) -- (198,279) -- cycle ;
%Shape: Rectangle [id:dp0639426701165906] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (198,134.2) -- (232,134.2) -- (232,170.4) -- (198,170.4) -- cycle ;
%Shape: Rectangle [id:dp9353931371682171] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 204; green, 235; blue, 197 }  ,fill opacity=1 ] (198,98) -- (232,98) -- (232,134.2) -- (198,134.2) -- cycle ;
%Shape: Rectangle [id:dp2918841492281923] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 224; green, 243; blue, 219 }  ,fill opacity=1 ] (198,242.8) -- (232,242.8) -- (232,279) -- (198,279) -- cycle ;
%Shape: Rectangle [id:dp8721061323577561] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 123; green, 204; blue, 196 }  ,fill opacity=1 ] (198,134.2) -- (232,134.2) -- (232,170.4) -- (198,170.4) -- cycle ;
%Shape: Rectangle [id:dp044923379309469214] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 78; green, 179; blue, 211 }  ,fill opacity=1 ] (198,242.8) -- (232,242.8) -- (232,279) -- (198,279) -- cycle ;
%Shape: Rectangle [id:dp1808725196248393] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 8; green, 88; blue, 158 }  ,fill opacity=1 ] (198,98) -- (232,98) -- (232,134.2) -- (198,134.2) -- cycle ;
%Shape: Can [id:dp7052085548287379] 
\draw  [line width=1.5] [general shadow={fill=black,shadow xshift=0pt,shadow yshift=-0.75pt}] (245,50.5) -- (245,298.5) .. controls (245,310.37) and (193.74,320) .. (130.5,320) .. controls (67.26,320) and (16,310.37) .. (16,298.5) -- (16,50.5) .. controls (16,38.63) and (67.26,29) .. (130.5,29) .. controls (193.74,29) and (245,38.63) .. (245,50.5) .. controls (245,62.37) and (193.74,72) .. (130.5,72) .. controls (67.26,72) and (16,62.37) .. (16,50.5) ;

% Text Node
\draw (11,342.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large]  {$\mathbf{Pool\ of\ extracted\ features}$};
% Text Node
\draw (114,157.4) node [anchor=north west][inner sep=0.75pt]  [font=\Huge]  {$\mathbf{\cdots }$};
% Text Node
\draw (277,152.4) node [anchor=north west][inner sep=0.75pt]  [font=\Huge]  {$\sim $};
% Text Node
\draw (405,323.4) node [anchor=north west][inner sep=0.75pt]  [font=\Large]  {$ \begin{array}{l}
Uknown\ distribution\\
\ \ \ \ \ \ \ \ \ \ \ \ \ \mathbf{p_{feat}}
\end{array}$};


\end{tikzpicture}
